ALGAMES: A Fast Augmented Lagrangian Solver for Constrained Dynamic Games

Dynamic games are an effective paradigm for dealing with the control of multiple interacting actors. This paper introduces ALGAMES (Augmented Lagrangian GAME-theoretic Solver), a solver that handles trajectory-optimization problems with multiple actors and general nonlinear state and input constraints. Its novelty resides in satisfying the first-order optimality conditions with a quasi-Newton root-finding algorithm and rigorously enforcing constraints using an augmented Lagrangian method. We evaluate our solver in the context of autonomous driving on scenarios with a strong level of interactions between the vehicles. We assess the robustness of the solver using Monte Carlo simulations. It is able to reliably solve complex problems like ramp merging with three vehicles three times faster than a state-of-the-art DDP-based approach. A model-predictive control (MPC) implementation of the algorithm, running at more than 60 Hz, demonstrates ALGAMES' ability to mitigate the "frozen robot" problem on complex autonomous driving scenarios like merging onto a crowded highway.

==> ALGAMES Autonomous Robots (RSS2020) Rebuttal/tikz_figure/equilibrium_mismatch.tikz <==
\begin{tikzpicture}
	\begin{axis}[
		smooth,
		stack plots=y,
		area style,
		xlabel=Time in s,
		ylabel=Percentage,
		ymax=100,
		ymin=0,
		xmin=0,
		enlarge x limits=false]
	\addplot[color=orange!50!black, fill=orange!50!white] coordinates
		{
(0.0, 33)
(0.005222224335468748, 33)
(0.010444448670937497, 33)
(0.015666673006406246, 33)
(0.020888897341874994, 27)
(0.02611112167734374, 24)
(0.03133334601281249, 24)
(0.03655557034828124, 24)
(0.04177779468374999, 22)
(0.04700001901921874, 22)
(0.05222224335468748, 20)
(0.05744446769015624, 18)
(0.06266669202562498, 16)
(0.06788891636109373, 12)
(0.07311114069656248, 12)
(0.07833336503203123, 12)
(0.08355558936749997, 13)
(0.08877781370296872, 13)
(0.09400003803843748, 14)
(0.09922226237390623, 14)
(0.10444448670937496, 13)
(0.10966671104484373, 12)
(0.11488893538031247, 13)
(0.12011115971578122, 13)
(0.12533338405124997, 13)
(0.13055560838671873, 12)
(0.13577783272218746, 11)
(0.1410000570576562, 11)
(0.14622228139312496, 11)
(0.15144450572859372, 11)
(0.15666673006406245, 10)
(0.16188895439953122, 10)
(0.16711117873499995, 10)
(0.1723334030704687, 10)
(0.17755562740593744, 10)
(0.18277785174140618, 10)
(0.18800007607687497, 9)
(0.1932223004123437, 9)
(0.19844452474781246, 9)
(0.2036667490832812, 9)
(0.20888897341874993, 7)
(0.2141111977542187, 7)
(0.21933342208968745, 7)
(0.2245556464251562, 7)
(0.22977787076062495, 7)
(0.23500009509609368, 7)
(0.24022231943156244, 6)
(0.24544454376703118, 3)
(0.25066676810249994, 3)
(0.2558889924379687, 3)
(0.26111121677343746, 3)
(0.26633344110890617, 3)
(0.2715556654443749, 3)
(0.2767778897798437, 3)
(0.2820001141153124, 3)
(0.2872223384507812, 2)
(0.2924445627862499, 2)
(0.2976667871217187, 2)
(0.30288901145718744, 2)
(0.30811123579265615, 2)
(0.3133334601281249, 2)
(0.31855568446359367, 2)
(0.32377790879906243, 2)
(0.3290001331345312, 2)
(0.3342223574699999, 2)
(0.3394445818054687, 2)
(0.3446668061409374, 2)
(0.3498890304764062, 2)
(0.3551112548118749, 2)
(0.36033347914734365, 2)
(0.36555570348281236, 2)
(0.37077792781828117, 2)
(0.37600015215374993, 2)
(0.38122237648921864, 2)
(0.3864446008246874, 2)
(0.3916668251601561, 2)
(0.3968890494956249, 2)
(0.4021112738310937, 2)
(0.4073334981665624, 2)
(0.41255572250203115, 2)
(0.41777794683749986, 2)
(0.4230001711729687, 2)
(0.4282223955084374, 2)
(0.43344461984390614, 2)
(0.4386668441793749, 2)
(0.4438890685148436, 2)
(0.4491112928503124, 2)
(0.45433351718578113, 2)
(0.4595557415212499, 2)
(0.4647779658567186, 2)
(0.47000019019218736, 2)
(0.4752224145276562, 2)
(0.4804446388631249, 2)
(0.48566686319859365, 2)
(0.49088908753406235, 2)
(0.4961113118695311, 2)
(0.5013335362049999, 2)
(0.5065557605404686, 2)
(0.5117779848759374, 2)
(0.5170002092114061, 2)
(0.5222224335468749, 2)
(0.5274446578823436, 2)
(0.5326668822178123, 2)
(0.5378891065532811, 2)
(0.5431113308887499, 2)
(0.5483335552242187, 2)
(0.5535557795596874, 2)
(0.5587780038951561, 2)
(0.5640002282306248, 2)
(0.5692224525660936, 2)
(0.5744446769015624, 2)
(0.5796669012370311, 2)
(0.5848891255724998, 2)
(0.5901113499079685, 2)
(0.5953335742434374, 2)
(0.6005557985789061, 2)
(0.6057780229143749, 2)
(0.6110002472498436, 2)
(0.6162224715853123, 2)
(0.6214446959207811, 2)
(0.6266669202562498, 2)
(0.6318891445917186, 2)
(0.6371113689271873, 2)
(0.642333593262656, 2)
(0.6475558175981249, 2)
(0.6527780419335936, 2)
(0.6580002662690624, 2)
(0.6632224906045311, 2)
(0.6684447149399998, 2)
(0.6736669392754685, 2)
(0.6788891636109374, 2)
(0.6841113879464061, 2)
(0.6893336122818748, 2)
(0.6945558366173435, 2)
(0.6997780609528124, 2)
(0.7050002852882811, 2)
(0.7102225096237498, 2)
(0.7154447339592186, 2)
(0.7206669582946873, 2)
(0.725889182630156, 2)
(0.7311114069656247, 2)
(0.7363336313010936, 2)
(0.7415558556365623, 2)
(0.746778079972031, 2)
(0.7520003043074999, 2)
(0.7572225286429686, 2)
(0.7624447529784373, 2)
(0.767666977313906, 2)
(0.7728892016493748, 2)
(0.7781114259848435, 2)
(0.7833336503203122, 2)
(0.7885558746557811, 2)
(0.7937780989912498, 2)
(0.7990003233267186, 2)
(0.8042225476621874, 2)
(0.8094447719976561, 2)
(0.8146669963331248, 2)
(0.8198892206685935, 2)
(0.8251114450040623, 2)
(0.830333669339531, 2)
(0.8355558936749997, 2)
(0.8407781180104686, 2)
(0.8460003423459374, 2)
(0.8512225666814061, 2)
(0.8564447910168748, 2)
(0.8616670153523436, 2)
(0.8668892396878123, 2)
(0.872111464023281, 2)
(0.8773336883587498, 2)
(0.8825559126942185, 2)
(0.8877781370296872, 2)
(0.8930003613651559, 2)
(0.8982225857006249, 2)
(0.9034448100360936, 2)
(0.9086670343715623, 2)
(0.9138892587070311, 2)
(0.9191114830424998, 2)
(0.9243337073779685, 2)
(0.9295559317134372, 2)
(0.934778156048906, 2)
(0.9400003803843747, 2)
(0.9452226047198434, 2)
(0.9504448290553124, 2)
(0.9556670533907811, 2)
(0.9608892777262498, 2)
(0.9661115020617185, 2)
(0.9713337263971873, 2)
(0.976555950732656, 2)
(0.9817781750681247, 2)
(0.9870003994035935, 2)
(0.9922226237390622, 2)
(0.9974448480745309, 2)
		} 
		\closedcycle;
	\addlegendentry{Nash Equilibrium Mismatch};
	\addplot[color=blue!50!black, fill=blue!25!white] coordinates
		{
(0.0, 67)
(0.005222224335468748, 67)
(0.010444448670937497, 67)
(0.015666673006406246, 67)
(0.020888897341874994, 73)
(0.02611112167734374, 76)
(0.03133334601281249, 76)
(0.03655557034828124, 76)
(0.04177779468374999, 78)
(0.04700001901921874, 78)
(0.05222224335468748, 80)
(0.05744446769015624, 82)
(0.06266669202562498, 84)
(0.06788891636109373, 88)
(0.07311114069656248, 88)
(0.07833336503203123, 88)
(0.08355558936749997, 87)
(0.08877781370296872, 87)
(0.09400003803843748, 86)
(0.09922226237390623, 86)
(0.10444448670937496, 87)
(0.10966671104484373, 88)
(0.11488893538031247, 87)
(0.12011115971578122, 87)
(0.12533338405124997, 87)
(0.13055560838671873, 88)
(0.13577783272218746, 89)
(0.1410000570576562, 89)
(0.14622228139312496, 89)
(0.15144450572859372, 89)
(0.15666673006406245, 90)
(0.16188895439953122, 90)
(0.16711117873499995, 90)
(0.1723334030704687, 90)
(0.17755562740593744, 90)
(0.18277785174140618, 90)
(0.18800007607687497, 91)
(0.1932223004123437, 91)
(0.19844452474781246, 91)
(0.2036667490832812, 91)
(0.20888897341874993, 93)
(0.2141111977542187, 93)
(0.21933342208968745, 93)
(0.2245556464251562, 93)
(0.22977787076062495, 93)
(0.23500009509609368, 93)
(0.24022231943156244, 94)
(0.24544454376703118, 97)
(0.25066676810249994, 97)
(0.2558889924379687, 97)
(0.26111121677343746, 97)
(0.26633344110890617, 97)
(0.2715556654443749, 97)
(0.2767778897798437, 97)
(0.2820001141153124, 97)
(0.2872223384507812, 98)
(0.2924445627862499, 98)
(0.2976667871217187, 98)
(0.30288901145718744, 98)
(0.30811123579265615, 98)
(0.3133334601281249, 98)
(0.31855568446359367, 98)
(0.32377790879906243, 98)
(0.3290001331345312, 98)
(0.3342223574699999, 98)
(0.3394445818054687, 98)
(0.3446668061409374, 98)
(0.3498890304764062, 98)
(0.3551112548118749, 98)
(0.36033347914734365, 98)
(0.36555570348281236, 98)
(0.37077792781828117, 98)
(0.37600015215374993, 98)
(0.38122237648921864, 98)
(0.3864446008246874, 98)
(0.3916668251601561, 98)
(0.3968890494956249, 98)
(0.4021112738310937, 98)
(0.4073334981665624, 98)
(0.41255572250203115, 98)
(0.41777794683749986, 98)
(0.4230001711729687, 98)
(0.4282223955084374, 98)
(0.43344461984390614, 98)
(0.4386668441793749, 98)
(0.4438890685148436, 98)
(0.4491112928503124, 98)
(0.45433351718578113, 98)
(0.4595557415212499, 98)
(0.4647779658567186, 98)
(0.47000019019218736, 98)
(0.4752224145276562, 98)
(0.4804446388631249, 98)
(0.48566686319859365, 98)
(0.49088908753406235, 98)
(0.4961113118695311, 98)
(0.5013335362049999, 98)
(0.5065557605404686, 98)
(0.5117779848759374, 98)
(0.5170002092114061, 98)
(0.5222224335468749, 98)
(0.5274446578823436, 98)
(0.5326668822178123, 98)
(0.5378891065532811, 98)
(0.5431113308887499, 98)
(0.5483335552242187, 98)
(0.5535557795596874, 98)
(0.5587780038951561, 98)
(0.5640002282306248, 98)
(0.5692224525660936, 98)
(0.5744446769015624, 98)
(0.5796669012370311, 98)
(0.5848891255724998, 98)
(0.5901113499079685, 98)
(0.5953335742434374, 98)
(0.6005557985789061, 98)
(0.6057780229143749, 98)
(0.6110002472498436, 98)
(0.6162224715853123, 98)
(0.6214446959207811, 98)
(0.6266669202562498, 98)
(0.6318891445917186, 98)
(0.6371113689271873, 98)
(0.642333593262656, 98)
(0.6475558175981249, 98)
(0.6527780419335936, 98)
(0.6580002662690624, 98)
(0.6632224906045311, 98)
(0.6684447149399998, 98)
(0.6736669392754685, 98)
(0.6788891636109374, 98)
(0.6841113879464061, 98)
(0.6893336122818748, 98)
(0.6945558366173435, 98)
(0.6997780609528124, 98)
(0.7050002852882811, 98)
(0.7102225096237498, 98)
(0.7154447339592186, 98)
(0.7206669582946873, 98)
(0.725889182630156, 98)
(0.7311114069656247, 98)
(0.7363336313010936, 98)
(0.7415558556365623, 98)
(0.746778079972031, 98)
(0.7520003043074999, 98)
(0.7572225286429686, 98)
(0.7624447529784373, 98)
(0.767666977313906, 98)
(0.7728892016493748, 98)
(0.7781114259848435, 98)
(0.7833336503203122, 98)
(0.7885558746557811, 98)
(0.7937780989912498, 98)
(0.7990003233267186, 98)
(0.8042225476621874, 98)
(0.8094447719976561, 98)
(0.8146669963331248, 98)
(0.8198892206685935, 98)
(0.8251114450040623, 98)
(0.830333669339531, 98)
(0.8355558936749997, 98)
(0.8407781180104686, 98)
(0.8460003423459374, 98)
(0.8512225666814061, 98)
(0.8564447910168748, 98)
(0.8616670153523436, 98)
(0.8668892396878123, 98)
(0.872111464023281, 98)
(0.8773336883587498, 98)
(0.8825559126942185, 98)
(0.8877781370296872, 98)
(0.8930003613651559, 98)
(0.8982225857006249, 98)
(0.9034448100360936, 98)
(0.9086670343715623, 98)
(0.9138892587070311, 98)
(0.9191114830424998, 98)
(0.9243337073779685, 98)
(0.9295559317134372, 98)
(0.934778156048906, 98)
(0.9400003803843747, 98)
(0.9452226047198434, 98)
(0.9504448290553124, 98)
(0.9556670533907811, 98)
(0.9608892777262498, 98)
(0.9661115020617185, 98)
(0.9713337263971873, 98)
(0.976555950732656, 98)
(0.9817781750681247, 98)
(0.9870003994035935, 98)
(0.9922226237390622, 98)
(0.9974448480745309, 98)
		}
		\closedcycle;
	\addlegendentry{Nash Equilibrium Match};
	\end{axis}
\end{tikzpicture}

==> ALGAMES Autonomous Robots (RSS2020) Rebuttal/tikz_figure/pca.tikz <==
\begin{tikzpicture}
\begin{axis}[
    %ybar stacked,
% 	x tick label style={
% 		/pgf/number format/1000 sep=},
% 	xlabel=PCA Eigenvector index,
	xlabel=Eigenvectors,
	ylabel=Eigenvalue,
% 	enlargelimits=0.10,
    enlarge x limits=0.05,  
    % enlarge y limits=0.01,
    enlarge y limits=upper,
    xtick={1,10,17},
    % extra x ticks={12, 18},
    % extra x tick labels={
        % \textbf{\emph{1000}},
        % \textbf{\emph{3000}},
% 	legend style={at={(0.5,-0.15)},
% 		anchor=north,legend columns=-1},
	bar width=9pt,
	ybar,
	bar shift=0pt
% 	ybar interval=0.7,
    % x tick label style={font=\tiny,align=right,rotate=90},
]

\addplot[gray!50!black,fill=gray!5!white]
	coordinates {
        % (1,5.143716577657196e-5)
        % (2,1.0915549471093933e-5)
        (3,4.35731016852549e-6)
        (4,3.986199184787315e-6)
        (5,1.851168019989013e-6)
        (6,1.669215391781383e-6)
        (7,1.527040724478977e-6)
        (8,5.972686940538692e-7)
        (9,2.910808491212024e-7)
        (10,2.178678484868293e-7)
        (11,2.685209657557477e-8)
        (12,1.4880367790288805e-8)
        (13,6.192720238610916e-9)
        (14,2.6857684713909562e-9)
        (15,6.388284862348053e-10)
        (16,4.286015534510083e-13)
        (17,1.471644576003927e-20)
		};
\addplot[blue!70!white,fill=blue!40!white]
	coordinates {
        (1,5.143716577657196e-5)
    	};
\addplot[yellow!10!black,fill=yellow!100!white]
	coordinates {
        (2,1.0915549471093933e-5)
    	};
% \legend{Far,Near,Here,Annot}
\end{axis}
\end{tikzpicture}





==> ALGAMES Autonomous Robots (RSS2020) Rebuttal/tikz_figure/timings.tikz <==
% \begin{tikzpicture}
% \begin{axis}[grid=both, minor y tick num=1, yminorgrids=true, tick align=outside, x label style={at={(axis description cs:0.5,-0.28)},anchor=north}, y label style={at={(axis description cs:-0.28,0.5)},rotate=0,anchor=south}, xlabel={Constraint Viol.: $\log(\epsilon)$}, xmajorgrids={false}, xmin={-6.0}, xmax={0.0}, ymin={0.0}]
%     \addplot[ybar interval, mark=none, fill=blue!25]
%         table[row sep={\\}]
%         {
%             \\
%             -6.0  2.0  \\
%             -5.7  14.0  \\
%             -5.4  26.0  \\
%             -5.1  56.0  \\
%             -4.8  89.0  \\
%             -4.5  162.0  \\
%             -4.2  207.0  \\
%             -3.9  179.0  \\
%             -3.6  162.0  \\
%             -3.3  95.0  \\
%             -3.0  0.0  \\
%             -2.7  0.0  \\
%             -2.4  0.0  \\
%             -2.1  1.0  \\
%             -1.8  0.0  \\
%             -1.5  1.0  \\
%             -1.2  1.0  \\
%             -0.9  0.0  \\
%             -0.6  0.0  \\
%             -0.3  0.0  \\
%             0.0  0.0  \\
%         }
%         ;
% \end{axis}
% \end{tikzpicture}


\begin{tikzpicture}
\begin{semilogyaxis}[
    xtick = {1,2,3,4},
    legend pos=south east,
    xmin=0.8,
    xmax=4.2,
    ymin=7e-3,
    ymax=4.5,
    legend style={nodes={scale=0.8, transform shape}}, 
    % legend image post style={mark=},
    % legend style={fill=none},
    % legend style={fill=white!30, fill opacity=0.2},
    % legend style={opacity=0.3},
    legend style={at={(0.985,0.03)},anchor=south east},
    x label style={at={(axis description cs:0.5,-0.08)},anchor=north},
	xlabel={Number of players},
	ylabel={Solve time (s)}
]
\addplot[mark=pentagon*, mark options={fill=blue!50, scale=1.5}] coordinates {
	(1, 9.8e-02)    (2, 4.5e-01)   (3, 1.7e-00)    (4, 3.3e-00)
};

\addplot[mark=*, mark options={fill=orange, scale=1.5}] coordinates{
	(1, 1.7e-02)    (2, 1.9e-01)   (3, 6.4e-01)    (4, 1.4e-00)
};

\addplot[mark=square*, mark options={fill=blue!50, scale=1.5}] coordinates{
	(1, 3.4e-02)    (2, 1.4e-01)   (3, 3.2e-01)    (4, 4.5e-01)
};

\addplot[mark=triangle*, mark options={fill=orange, scale=1.5}] coordinates{
	(1, 3.3e-02)    (2, 1.4e-01)   (3, 3.0e-01)    (4, 5.9e-01)
};

\addplot[mark=diamond*, mark options={fill=blue!50, scale=1.5}] coordinates{
	(1, 9.4e-03)    (2, 7.6e-02)   (3, 1.6e-01)    (4, 9.6e-01)
};

% scn.(t1) = [" 9.8e-2", " 4.5e-1", " 1.7e+0", " 3.3e+0"]
% scn.(t2) = [" 1.7e-2", " 1.9e-1", " 6.4e-1", " 1.4e+0"]
% scn.(t3) = [" 3.4e-2", " 1.4e-1", " 3.2e-1", " 4.5e-1"]
% scn.(t4) = [" 3.3e-2", " 1.4e-1", " 3.0e-1", " 5.9e-1"]
% scn.(t5) = [" 9.4e-3", " 7.6e-2", " 1.6e-1", " 9.6e-1"]

\legend{Quadrotor, Double Int. 3D, Bicyle, Unicycle, Double Int. 2D}
\end{semilogyaxis}
\end{tikzpicture}

==> tikz_figure/equilibrium_mismatch.tikz <==
\begin{tikzpicture}
	\begin{axis}[
		smooth,
		stack plots=y,
		area style,
		xlabel=Time in s,
		ylabel=Percentage,
		ymax=100,
		ymin=0,
		xmin=0,
		enlarge x limits=false]
	\addplot[color=orange!50!black, fill=orange!50!white] coordinates
		{
(0.0, 33)
(0.005222224335468748, 33)
(0.010444448670937497, 33)
(0.015666673006406246, 33)
(0.020888897341874994, 27)
(0.02611112167734374, 24)
(0.03133334601281249, 24)
(0.03655557034828124, 24)
(0.04177779468374999, 22)
(0.04700001901921874, 22)
(0.05222224335468748, 20)
(0.05744446769015624, 18)
(0.06266669202562498, 16)
(0.06788891636109373, 12)
(0.07311114069656248, 12)
(0.07833336503203123, 12)
(0.08355558936749997, 13)
(0.08877781370296872, 13)
(0.09400003803843748, 14)
(0.09922226237390623, 14)
(0.10444448670937496, 13)
(0.10966671104484373, 12)
(0.11488893538031247, 13)
(0.12011115971578122, 13)
(0.12533338405124997, 13)
(0.13055560838671873, 12)
(0.13577783272218746, 11)
(0.1410000570576562, 11)
(0.14622228139312496, 11)
(0.15144450572859372, 11)
(0.15666673006406245, 10)
(0.16188895439953122, 10)
(0.16711117873499995, 10)
(0.1723334030704687, 10)
(0.17755562740593744, 10)
(0.18277785174140618, 10)
(0.18800007607687497, 9)
(0.1932223004123437, 9)
(0.19844452474781246, 9)
(0.2036667490832812, 9)
(0.20888897341874993, 7)
(0.2141111977542187, 7)
(0.21933342208968745, 7)
(0.2245556464251562, 7)
(0.22977787076062495, 7)
(0.23500009509609368, 7)
(0.24022231943156244, 6)
(0.24544454376703118, 3)
(0.25066676810249994, 3)
(0.2558889924379687, 3)
(0.26111121677343746, 3)
(0.26633344110890617, 3)
(0.2715556654443749, 3)
(0.2767778897798437, 3)
(0.2820001141153124, 3)
(0.2872223384507812, 2)
(0.2924445627862499, 2)
(0.2976667871217187, 2)
(0.30288901145718744, 2)
(0.30811123579265615, 2)
(0.3133334601281249, 2)
(0.31855568446359367, 2)
(0.32377790879906243, 2)
(0.3290001331345312, 2)
(0.3342223574699999, 2)
(0.3394445818054687, 2)
(0.3446668061409374, 2)
(0.3498890304764062, 2)
(0.3551112548118749, 2)
(0.36033347914734365, 2)
(0.36555570348281236, 2)
(0.37077792781828117, 2)
(0.37600015215374993, 2)
(0.38122237648921864, 2)
(0.3864446008246874, 2)
(0.3916668251601561, 2)
(0.3968890494956249, 2)
(0.4021112738310937, 2)
(0.4073334981665624, 2)
(0.41255572250203115, 2)
(0.41777794683749986, 2)
(0.4230001711729687, 2)
(0.4282223955084374, 2)
(0.43344461984390614, 2)
(0.4386668441793749, 2)
(0.4438890685148436, 2)
(0.4491112928503124, 2)
(0.45433351718578113, 2)
(0.4595557415212499, 2)
(0.4647779658567186, 2)
(0.47000019019218736, 2)
(0.4752224145276562, 2)
(0.4804446388631249, 2)
(0.48566686319859365, 2)
(0.49088908753406235, 2)
(0.4961113118695311, 2)
(0.5013335362049999, 2)
(0.5065557605404686, 2)
(0.5117779848759374, 2)
(0.5170002092114061, 2)
(0.5222224335468749, 2)
(0.5274446578823436, 2)
(0.5326668822178123, 2)
(0.5378891065532811, 2)
(0.5431113308887499, 2)
(0.5483335552242187, 2)
(0.5535557795596874, 2)
(0.5587780038951561, 2)
(0.5640002282306248, 2)
(0.5692224525660936, 2)
(0.5744446769015624, 2)
(0.5796669012370311, 2)
(0.5848891255724998, 2)
(0.5901113499079685, 2)
(0.5953335742434374, 2)
(0.6005557985789061, 2)
(0.6057780229143749, 2)
(0.6110002472498436, 2)
(0.6162224715853123, 2)
(0.6214446959207811, 2)
(0.6266669202562498, 2)
(0.6318891445917186, 2)
(0.6371113689271873, 2)
(0.642333593262656, 2)
(0.6475558175981249, 2)
(0.6527780419335936, 2)
(0.6580002662690624, 2)
(0.6632224906045311, 2)
(0.6684447149399998, 2)
(0.6736669392754685, 2)
(0.6788891636109374, 2)
(0.6841113879464061, 2)
(0.6893336122818748, 2)
(0.6945558366173435, 2)
(0.6997780609528124, 2)
(0.7050002852882811, 2)
(0.7102225096237498, 2)
(0.7154447339592186, 2)
(0.7206669582946873, 2)
(0.725889182630156, 2)
(0.7311114069656247, 2)
(0.7363336313010936, 2)
(0.7415558556365623, 2)
(0.746778079972031, 2)
(0.7520003043074999, 2)
(0.7572225286429686, 2)
(0.7624447529784373, 2)
(0.767666977313906, 2)
(0.7728892016493748, 2)
(0.7781114259848435, 2)
(0.7833336503203122, 2)
(0.7885558746557811, 2)
(0.7937780989912498, 2)
(0.7990003233267186, 2)
(0.8042225476621874, 2)
(0.8094447719976561, 2)
(0.8146669963331248, 2)
(0.8198892206685935, 2)
(0.8251114450040623, 2)
(0.830333669339531, 2)
(0.8355558936749997, 2)
(0.8407781180104686, 2)
(0.8460003423459374, 2)
(0.8512225666814061, 2)
(0.8564447910168748, 2)
(0.8616670153523436, 2)
(0.8668892396878123, 2)
(0.872111464023281, 2)
(0.8773336883587498, 2)
(0.8825559126942185, 2)
(0.8877781370296872, 2)
(0.8930003613651559, 2)
(0.8982225857006249, 2)
(0.9034448100360936, 2)
(0.9086670343715623, 2)
(0.9138892587070311, 2)
(0.9191114830424998, 2)
(0.9243337073779685, 2)
(0.9295559317134372, 2)
(0.934778156048906, 2)
(0.9400003803843747, 2)
(0.9452226047198434, 2)
(0.9504448290553124, 2)
(0.9556670533907811, 2)
(0.9608892777262498, 2)
(0.9661115020617185, 2)
(0.9713337263971873, 2)
(0.976555950732656, 2)
(0.9817781750681247, 2)
(0.9870003994035935, 2)
(0.9922226237390622, 2)
(0.9974448480745309, 2)
		} 
		\closedcycle;
	\addlegendentry{Nash Equilibrium Mismatch};
	\addplot[color=blue!50!black, fill=blue!25!white] coordinates
		{
(0.0, 67)
(0.005222224335468748, 67)
(0.010444448670937497, 67)
(0.015666673006406246, 67)
(0.020888897341874994, 73)
(0.02611112167734374, 76)
(0.03133334601281249, 76)
(0.03655557034828124, 76)
(0.04177779468374999, 78)
(0.04700001901921874, 78)
(0.05222224335468748, 80)
(0.05744446769015624, 82)
(0.06266669202562498, 84)
(0.06788891636109373, 88)
(0.07311114069656248, 88)
(0.07833336503203123, 88)
(0.08355558936749997, 87)
(0.08877781370296872, 87)
(0.09400003803843748, 86)
(0.09922226237390623, 86)
(0.10444448670937496, 87)
(0.10966671104484373, 88)
(0.11488893538031247, 87)
(0.12011115971578122, 87)
(0.12533338405124997, 87)
(0.13055560838671873, 88)
(0.13577783272218746, 89)
(0.1410000570576562, 89)
(0.14622228139312496, 89)
(0.15144450572859372, 89)
(0.15666673006406245, 90)
(0.16188895439953122, 90)
(0.16711117873499995, 90)
(0.1723334030704687, 90)
(0.17755562740593744, 90)
(0.18277785174140618, 90)
(0.18800007607687497, 91)
(0.1932223004123437, 91)
(0.19844452474781246, 91)
(0.2036667490832812, 91)
(0.20888897341874993, 93)
(0.2141111977542187, 93)
(0.21933342208968745, 93)
(0.2245556464251562, 93)
(0.22977787076062495, 93)
(0.23500009509609368, 93)
(0.24022231943156244, 94)
(0.24544454376703118, 97)
(0.25066676810249994, 97)
(0.2558889924379687, 97)
(0.26111121677343746, 97)
(0.26633344110890617, 97)
(0.2715556654443749, 97)
(0.2767778897798437, 97)
(0.2820001141153124, 97)
(0.2872223384507812, 98)
(0.2924445627862499, 98)
(0.2976667871217187, 98)
(0.30288901145718744, 98)
(0.30811123579265615, 98)
(0.3133334601281249, 98)
(0.31855568446359367, 98)
(0.32377790879906243, 98)
(0.3290001331345312, 98)
(0.3342223574699999, 98)
(0.3394445818054687, 98)
(0.3446668061409374, 98)
(0.3498890304764062, 98)
(0.3551112548118749, 98)
(0.36033347914734365, 98)
(0.36555570348281236, 98)
(0.37077792781828117, 98)
(0.37600015215374993, 98)
(0.38122237648921864, 98)
(0.3864446008246874, 98)
(0.3916668251601561, 98)
(0.3968890494956249, 98)
(0.4021112738310937, 98)
(0.4073334981665624, 98)
(0.41255572250203115, 98)
(0.41777794683749986, 98)
(0.4230001711729687, 98)
(0.4282223955084374, 98)
(0.43344461984390614, 98)
(0.4386668441793749, 98)
(0.4438890685148436, 98)
(0.4491112928503124, 98)
(0.45433351718578113, 98)
(0.4595557415212499, 98)
(0.4647779658567186, 98)
(0.47000019019218736, 98)
(0.4752224145276562, 98)
(0.4804446388631249, 98)
(0.48566686319859365, 98)
(0.49088908753406235, 98)
(0.4961113118695311, 98)
(0.5013335362049999, 98)
(0.5065557605404686, 98)
(0.5117779848759374, 98)
(0.5170002092114061, 98)
(0.5222224335468749, 98)
(0.5274446578823436, 98)
(0.5326668822178123, 98)
(0.5378891065532811, 98)
(0.5431113308887499, 98)
(0.5483335552242187, 98)
(0.5535557795596874, 98)
(0.5587780038951561, 98)
(0.5640002282306248, 98)
(0.5692224525660936, 98)
(0.5744446769015624, 98)
(0.5796669012370311, 98)
(0.5848891255724998, 98)
(0.5901113499079685, 98)
(0.5953335742434374, 98)
(0.6005557985789061, 98)
(0.6057780229143749, 98)
(0.6110002472498436, 98)
(0.6162224715853123, 98)
(0.6214446959207811, 98)
(0.6266669202562498, 98)
(0.6318891445917186, 98)
(0.6371113689271873, 98)
(0.642333593262656, 98)
(0.6475558175981249, 98)
(0.6527780419335936, 98)
(0.6580002662690624, 98)
(0.6632224906045311, 98)
(0.6684447149399998, 98)
(0.6736669392754685, 98)
(0.6788891636109374, 98)
(0.6841113879464061, 98)
(0.6893336122818748, 98)
(0.6945558366173435, 98)
(0.6997780609528124, 98)
(0.7050002852882811, 98)
(0.7102225096237498, 98)
(0.7154447339592186, 98)
(0.7206669582946873, 98)
(0.725889182630156, 98)
(0.7311114069656247, 98)
(0.7363336313010936, 98)
(0.7415558556365623, 98)
(0.746778079972031, 98)
(0.7520003043074999, 98)
(0.7572225286429686, 98)
(0.7624447529784373, 98)
(0.767666977313906, 98)
(0.7728892016493748, 98)
(0.7781114259848435, 98)
(0.7833336503203122, 98)
(0.7885558746557811, 98)
(0.7937780989912498, 98)
(0.7990003233267186, 98)
(0.8042225476621874, 98)
(0.8094447719976561, 98)
(0.8146669963331248, 98)
(0.8198892206685935, 98)
(0.8251114450040623, 98)
(0.830333669339531, 98)
(0.8355558936749997, 98)
(0.8407781180104686, 98)
(0.8460003423459374, 98)
(0.8512225666814061, 98)
(0.8564447910168748, 98)
(0.8616670153523436, 98)
(0.8668892396878123, 98)
(0.872111464023281, 98)
(0.8773336883587498, 98)
(0.8825559126942185, 98)
(0.8877781370296872, 98)
(0.8930003613651559, 98)
(0.8982225857006249, 98)
(0.9034448100360936, 98)
(0.9086670343715623, 98)
(0.9138892587070311, 98)
(0.9191114830424998, 98)
(0.9243337073779685, 98)
(0.9295559317134372, 98)
(0.934778156048906, 98)
(0.9400003803843747, 98)
(0.9452226047198434, 98)
(0.9504448290553124, 98)
(0.9556670533907811, 98)
(0.9608892777262498, 98)
(0.9661115020617185, 98)
(0.9713337263971873, 98)
(0.976555950732656, 98)
(0.9817781750681247, 98)
(0.9870003994035935, 98)
(0.9922226237390622, 98)
(0.9974448480745309, 98)
		}
		\closedcycle;
	\addlegendentry{Nash Equilibrium Match};
	\end{axis}
\end{tikzpicture}

==> tikz_figure/pca.tikz <==
\begin{tikzpicture}
\begin{axis}[
    %ybar stacked,
% 	x tick label style={
% 		/pgf/number format/1000 sep=},
% 	xlabel=PCA Eigenvector index,
	xlabel=Eigenvectors,
	ylabel=Eigenvalue,
% 	enlargelimits=0.10,
    enlarge x limits=0.05,  
    % enlarge y limits=0.01,
    enlarge y limits=upper,
    xtick={1,10,17},
    % extra x ticks={12, 18},
    % extra x tick labels={
        % \textbf{\emph{1000}},
        % \textbf{\emph{3000}},
% 	legend style={at={(0.5,-0.15)},
% 		anchor=north,legend columns=-1},
	bar width=9pt,
	ybar,
	bar shift=0pt
% 	ybar interval=0.7,
    % x tick label style={font=\tiny,align=right,rotate=90},
]

\addplot[gray!50!black,fill=gray!5!white]
	coordinates {
        % (1,5.143716577657196e-5)
        % (2,1.0915549471093933e-5)
        (3,4.35731016852549e-6)
        (4,3.986199184787315e-6)
        (5,1.851168019989013e-6)
        (6,1.669215391781383e-6)
        (7,1.527040724478977e-6)
        (8,5.972686940538692e-7)
        (9,2.910808491212024e-7)
        (10,2.178678484868293e-7)
        (11,2.685209657557477e-8)
        (12,1.4880367790288805e-8)
        (13,6.192720238610916e-9)
        (14,2.6857684713909562e-9)
        (15,6.388284862348053e-10)
        (16,4.286015534510083e-13)
        (17,1.471644576003927e-20)
		};
\addplot[blue!70!white,fill=blue!40!white]
	coordinates {
        (1,5.143716577657196e-5)
    	};
\addplot[yellow!10!black,fill=yellow!100!white]
	coordinates {
        (2,1.0915549471093933e-5)
    	};
% \legend{Far,Near,Here,Annot}
\end{axis}
\end{tikzpicture}





==> tikz_figure/timings.tikz <==
% \begin{tikzpicture}
% \begin{axis}[grid=both, minor y tick num=1, yminorgrids=true, tick align=outside, x label style={at={(axis description cs:0.5,-0.28)},anchor=north}, y label style={at={(axis description cs:-0.28,0.5)},rotate=0,anchor=south}, xlabel={Constraint Viol.: $\log(\epsilon)$}, xmajorgrids={false}, xmin={-6.0}, xmax={0.0}, ymin={0.0}]
%     \addplot[ybar interval, mark=none, fill=blue!25]
%         table[row sep={\\}]
%         {
%             \\
%             -6.0  2.0  \\
%             -5.7  14.0  \\
%             -5.4  26.0  \\
%             -5.1  56.0  \\
%             -4.8  89.0  \\
%             -4.5  162.0  \\
%             -4.2  207.0  \\
%             -3.9  179.0  \\
%             -3.6  162.0  \\
%             -3.3  95.0  \\
%             -3.0  0.0  \\
%             -2.7  0.0  \\
%             -2.4  0.0  \\
%             -2.1  1.0  \\
%             -1.8  0.0  \\
%             -1.5  1.0  \\
%             -1.2  1.0  \\
%             -0.9  0.0  \\
%             -0.6  0.0  \\
%             -0.3  0.0  \\
%             0.0  0.0  \\
%         }
%         ;
% \end{axis}
% \end{tikzpicture}


\begin{tikzpicture}
\begin{semilogyaxis}[
    xtick = {1,2,3,4},
    legend pos=south east,
    xmin=0.8,
    xmax=4.2,
    ymin=7e-3,
    ymax=4.5,
    legend style={nodes={scale=0.8, transform shape}}, 
    % legend image post style={mark=},
    % legend style={fill=none},
    % legend style={fill=white!30, fill opacity=0.2},
    % legend style={opacity=0.3},
    legend style={at={(0.985,0.03)},anchor=south east},
    x label style={at={(axis description cs:0.5,-0.08)},anchor=north},
	xlabel={Number of players},
	ylabel={Solve time (s)}
]
\addplot[mark=pentagon*, mark options={fill=blue!50, scale=1.5}] coordinates {
	(1, 9.8e-02)    (2, 4.5e-01)   (3, 1.7e-00)    (4, 3.3e-00)
};

\addplot[mark=*, mark options={fill=orange, scale=1.5}] coordinates{
	(1, 1.7e-02)    (2, 1.9e-01)   (3, 6.4e-01)    (4, 1.4e-00)
};

\addplot[mark=square*, mark options={fill=blue!50, scale=1.5}] coordinates{
	(1, 3.4e-02)    (2, 1.4e-01)   (3, 3.2e-01)    (4, 4.5e-01)
};

\addplot[mark=triangle*, mark options={fill=orange, scale=1.5}] coordinates{
	(1, 3.3e-02)    (2, 1.4e-01)   (3, 3.0e-01)    (4, 5.9e-01)
};

\addplot[mark=diamond*, mark options={fill=blue!50, scale=1.5}] coordinates{
	(1, 9.4e-03)    (2, 7.6e-02)   (3, 1.6e-01)    (4, 9.6e-01)
};

% scn.(t1) = [" 9.8e-2", " 4.5e-1", " 1.7e+0", " 3.3e+0"]
% scn.(t2) = [" 1.7e-2", " 1.9e-1", " 6.4e-1", " 1.4e+0"]
% scn.(t3) = [" 3.4e-2", " 1.4e-1", " 3.2e-1", " 4.5e-1"]
% scn.(t4) = [" 3.3e-2", " 1.4e-1", " 3.0e-1", " 5.9e-1"]
% scn.(t5) = [" 9.4e-3", " 7.6e-2", " 1.6e-1", " 9.6e-1"]

\legend{Quadrotor, Double Int. 3D, Bicyle, Unicycle, Double Int. 2D}
\end{semilogyaxis}
\end{tikzpicture}
